CoER: Defending against Adaptive Indirect Prompt Injection via Adversarial Co-Evolution and Refinement

Language-model agents are vulnerable to indirect prompt injection (IPI) during tool use: adversarial instructions hidden in untrusted tool outputs can covertly redirect legitimate task execution. Existing work often trains and evaluates defenses against fixed attacks that do not adapt to the defender's behavior, so the resulting defenses may struggle against adaptive attacks in real-world settings. We argue that a strong defense against adaptive IPI must adapt during training to a continually evolving attacker. Building on this insight, we propose CoER, a verifier-grounded co-evolution and refinement framework that models interleaved tool calls and adaptive injections within a task as a general-sum Markov game: the defender advances the task through successive tool calls, while the attacker can inject multiple times within the same task and adapt subsequent attacks to the defender's responses and prior execution traces. After initializing the attacker from successful trajectories, bilateral adversarial reinforcement learning (BA-RL) retains historical policies from both roles as opponent populations and mixes current and historical opponents, extending training beyond the latest matchup. Attackers from these populations are then reused to challenge teacher agents, and only demonstrations verified for both safety and task completion are used to fine-tune the co-evolved defender. Across seven domains and three evaluation seeds, CoER reduces adaptive attack success from 41.3% to 0.2% and raises safe task completion from 39.6% to 76.2%; external benchmarks also show improved attack resistance. Further experiments validate the effectiveness of bilateral historical-opponent mixing and population-guided refinement. Attacker analyses show that co-evolution strengthens attack capabilities and that the trained attacker uses execution feedback to adapt subsequent injections.

==> data/feedback_ablation.csv <==
condition,attacker,defender,max_injections,seed,valid_cases,infrastructure_errors,evaluator_errors,attack_success_count,asr_percent,effective_asr_percent,safe_u_percent,delta_asr_pp_vs_full
Full,a290,Base Qwen3.5-9B,3,0,1187,0,0,460,38.75,40.03,40.69,0.00
No-prior,a290,Base Qwen3.5-9B,3,0,1187,0,0,425,35.80,38.81,42.04,-2.95
No-consequence,a290,Base Qwen3.5-9B,3,0,1187,0,0,437,36.82,38.03,42.04,-1.94
No-feedback,a290,Base Qwen3.5-9B,3,0,1187,0,0,351,29.57,30.47,51.56,-9.18
Shuffled,a290,Base Qwen3.5-9B,3,0,1187,0,0,427,35.97,37.23,45.83,-2.78


==> data/frozen_crossplay.csv <==
attacker,Base,NoPop,BA-RL early,BA-RL + RL,BA-RL,CoER
BA-RL,65.65,55.84,46.73,31.29,29.78,0.36
BA-RL + RL,64.42,59.74,54.86,25.59,26.21,0.47
NoPop,57.40,49.20,41.80,28.50,27.40,0.33
Attacker SFT,49.55,41.76,34.12,19.06,18.47,0.29
BA-RL early,45.59,40.92,35.74,26.88,26.53,0.41
Base Qwen3.5,38.80,32.70,30.40,15.10,14.20,0.18


==> data/injection_budget.csv <==
defender,attacker,generation_seed,adaptive_cases,max_injections,asr_percent,safe_u_percent
Base,a290,0,1187,1,28.56,51.14
Base,a290,0,1187,2,37.24,42.80
Base,a290,0,1187,3,39.26,42.21
Base,a290,0,1187,All,42.12,39.51
PPO,a290,0,1187,1,20.89,56.28
PPO,a290,0,1187,2,28.64,49.12
PPO,a290,0,1187,3,29.57,48.95
PPO,a290,0,1187,All,31.84,46.67
BA-RL,a290,0,1187,1,14.24,64.87
BA-RL,a290,0,1187,2,20.22,59.48
BA-RL,a290,0,1187,3,23.25,54.17
BA-RL,a290,0,1187,All,27.46,53.07
CoER,a290,0,1187,1,0.00,70.94
CoER,a290,0,1187,2,0.08,72.28
CoER,a290,0,1187,3,0.17,71.78
CoER,a290,0,1187,All,0.08,71.95


==> data/posthoc_attacker.csv <==
checkpoint,effective_asr_percent,heldout_manifest_cases,confirmed_peak_success_count
a200,0.36,1187,
a210,0.53,1187,
a220,0.48,1187,
a230,0.59,1187,7
a240,0.35,1187,
a250,0.26,1187,
a260,0.19,1187,
a270,0.28,1187,


==> data/reference_tool_calls.csv <==
group,reference_tool_calls,cases,models,executions,asr_percent,u_percent,safe_u_percent
Short,<=3,438,5,2190,13.24,75.02,67.95
Medium,4-7,364,5,1820,28.19,73.52,56.70
Long,>=8,385,5,1925,37.19,49.92,33.14
Overall,All,1187,5,5935,25.59,66.42,53.21


==> data/reference_tool_calls_by_model.csv <==
defender,group,cases,asr_percent,u_percent,safe_u_percent
Base,Short,438,24.89,67.35,55.25
Base,Medium,364,48.63,66.21,36.26
Base,Long,385,55.58,47.53,22.34
PPO,Short,438,16.89,71.69,64.16
PPO,Medium,364,32.69,64.01,45.33
PPO,Long,385,44.68,44.68,26.23
NoPop,Short,438,12.56,76.26,67.81
NoPop,Medium,364,29.67,73.90,56.32
NoPop,Long,385,45.45,50.39,29.09
BA-RL,Short,438,11.87,75.34,68.04
BA-RL,Medium,364,29.67,76.65,58.79
BA-RL,Long,385,39.74,52.73,33.77
CoER,Short,438,0.00,84.47,84.47
CoER,Medium,364,0.27,86.81,86.81
CoER,Long,385,0.52,54.29,54.29

